diagno-syst: a tool for accurate inventories in metabarcoding

Metabarcoding on amplicons is rapidly expanding as a method to produce molecular based inventories of microbial communities. Here, we work on freshwater diatoms, which are microalgae possibly inventoried both on a morphological and a molecular basis. We have developed an algorithm, in a program called diagno-syst, based a the notion of informative read, which carries out supervised clustering of reads by mapping them exactly one by one on all reads of a well curated and taxonomically annotated reference database. This program has been run on a HPC (and HTC) infrastructure to address computation load. We compare optical and molecular based inventories on 10 samples from L\'eman lake, and 30 from Swedish rivers. We track all possibilities of mismatches between both approaches, and compare the results with standard pipelines (with heuristics) like Mothur. We find that the comparison with optics is more accurate when using exact calculations, at the price of a heavier computation load. It is crucial when studying the long tail of biodiversity, which may be overestimated by pipelines or algorithms using heuristics instead (more false positive). This work supports the analysis that these methods will benefit from progress in, first, building an agreement between molecular based and morphological based systematics and, second, having as complete as possible publicly available reference databases.

==> L6_inventory.txt <==
taxon	gap_0	gap_1	gap_2	gap_3	gap_4	gap_5	gap_6	gap_7	gap_8	gap_9	gap_10	gap_11	gap_12	gap_13	gap_14	gap_15	gap_16	gap_17	gap_18	gap_19	gap_20
Achnanthidium_minutissimum	0	0	0	33	156	419	829	1220	1473	1487	1301	1035	774	562	402	311	227	171	121	79	48
Achnanthidium_pyrenaicum	0	0	0	1	7	23	49	55	49	36	28	23	13	8	5	6	5	6	6	1	3
Achnanthidium_saprophilum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	2	2	0	1	0
Amphora_aff	0	0	0	0	0	0	0	0	0	0	2	4	4	4	2	3	1	1	0	0	0
Amphora_aff_pediculus	0	0	0	0	9	43	86	100	110	115	69	47	27	27	14	18	9	13	9	7	7
Amphora_ovalis	0	0	0	0	1	7	16	25	38	47	53	53	54	45	34	24	20	10	8	8	4
Amphora_pediculus	0	0	0	0	0	0	3	9	17	12	15	3	6	5	2	2	3	2	2	0	1
Amphora_sp	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
Asterionella_formosa	0	0	0	0	0	1	2	4	6	9	10	11	12	12	12	13	16	15	13	9	5
Brockmanniella_brockmannii	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
Caloneis_silicula	0	0	0	0	0	0	0	0	0	1	0	2	3	3	4	4	4	4	4	4	4
Craticula_cuspidata	0	0	1	2	4	6	8	12	15	17	14	10	5	3	1	1	1	2	2	2	2
Cyclotella_ocellata	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
Cymatopleura_elliptica	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0	0
Cymbella_aspera	0	0	0	0	0	0	0	0	0	1	55	168	278	455	407	308	215	104	50	39	5
Cymbella_baicalensis	0	0	0	0	0	0	0	0	9	184	539	735	585	465	340	198	103	59	25	7	5
Cymbella_cistula	0	0	0	0	0	0	0	0	0	3	5	22	26	35	138	314	412	347	250	139	51
Cymbella_excisa	0	0	0	0	3	75	358	889	1428	1973	2481	2567	2256	1804	1191	513	134	54	27	23	13
Cymbella_helvetica	0	0	0	0	1	4	13	46	128	189	168	112	83	75	60	36	24	15	9	4	4
Cymbella_heterogibbosa	0	0	0	0	0	0	0	0	0	1	0	2	4	4	2	8	26	30	27	27	24
Cymbella_lanceolata	0	0	11	29	153	322	458	538	476	353	241	161	132	108	92	98	104	87	45	34	22
Cymbella_proxima	0	0	0	0	0	0	0	0	0	0	0	0	1	2	1	0	5	4	6	2	2
Cymbella_sp	0	0	0	0	0	0	0	0	0	0	0	0	2	2	0	0	0	0	1	1	0
Cymbella_stuxbergii	0	0	0	0	0	0	0	0	0	0	1	4	9	15	19	19	31	28	23	30	11
Cymbella_tumida	0	0	0	0	0	0	0	0	1	0	3	6	9	17	23	28	29	26	26	15	11
Cymbopleura_naviculiformis	0	0	0	0	0	0	0	0	2	0	0	4	18	22	31	21	21	12	12	5	1
Cymbopleura_sp	0	0	0	0	0	2	3	1	2	0	6	6	14	11	10	14	16	13	14	7	4
Diatoma_tenuis_monoliformis	0	0	0	0	0	0	0	0	0	0	2	2	2	8	41	112	239	599	1066	1470	1425
Didymosphenia_dentata	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	2
Didymosphenia_geminata	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	3	3	2	1	2
Ditylum_intricatum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
Encyonema_minutum	0	0	0	0	0	0	0	0	0	0	1	3	5	18	22	15	11	4	6	4	4
Encyonema_muelleri	0	3	83	775	1872	3000	3798	4375	4832	5182	5340	5426	4897	3735	2486	1522	927	483	202	72	28
Encyonema_prostratum	0	18	89	304	582	802	942	1052	1135	1196	1248	1240	1153	958	685	471	307	207	164	187	255
Encyonema_silesiacum	0	0	1	6	21	57	134	438	772	1057	1227	1084	818	548	362	231	171	127	84	64	42
Fistulifera_saprophila	0	0	0	0	0	0	1	2	2	2	2	2	2	2	2	2	1	1	0	0	0
Fragilaria_aff_crotonensis	0	0	1	3	14	33	44	55	28	28	19	19	8	5	8	9	4	4	1	0	1
Fragilaria_capucina204	0	0	0	0	0	0	0	0	0	0	0	1	3	3	3	1	0	1	2	4	1
Fragilaria_perminuta	0	0	8	163	570	946	1081	1041	817	595	438	277	200	143	96	65	61	56	52	46	27
Fragilaria_rumpens128	0	0	0	0	0	0	0	0	0	2	2	1	1	1	1	1	0	0	0	0	0
Fragilaria_rumpens267	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
Fragilaria_rumpens80	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
Fragilaria_rumpens_vaucheriae_nanoides20	0	0	0	1	15	34	49	55	53	34	23	15	12	4	4	0	2	1	0	1	0
Fragilaria_tenuistriata726	0	0	0	0	1	0	0	0	0	1	2	1	2	0	0	1	0	0	1	0	0
Geissleria_decussis	0	0	0	2	2	3	4	6	10	18	21	19	20	21	21	21	19	11	4	0	1
Gomphoneis_minuta	0	0	0	0	0	0	0	0	1	3	6	13	13	11	10	14	13	12	9	7	1
Gomphoneis_sp	0	0	0	0	0	0	0	0	0	1	1	2	1	4	3	2	2	3	2	2	1
Gomphonema_acuminatum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
Gomphonema_bourbonense	0	0	0	0	0	0	0	0	2	2	1	1	0	0	0	0	1	0	0	1	0
Gomphonema_capitatum	0	0	0	0	5	7	11	10	11	12	20	24	27	25	18	20	11	8	6	4	0
Gomphonema_micropus	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	2	0	0	0	0
Gomphonema_parvulum	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
Gomphonema_rosenstockianum	0	0	0	0	0	2	4	6	26	630	1872	2681	2788	2478	1971	1468	1127	928	712	512	356
Gomphonema_sp	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	4	3	6
Gomphonema_subclavatum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1
Gyrosigma_acuminatum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	5	16	38	67	106	108
Halamphora_coffeaeformis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
Lemnicola_hungarica	0	0	0	0	0	0	0	0	0	0	0	0	0	4	4	6	5	5	5	5	4
Mayamaea_permitis	0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	0	0
Melosira_varians	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
Navicula_capitatoradiata	0	2	5	7	12	19	21	22	23	19	10	6	3	2	2	1	0	1	1	1	0
Navicula_cryptocephala	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	2	3	1	4
Navicula_cryptotenella	0	0	12	139	335	584	794	969	1128	1318	1590	1916	2181	2152	1850	1388	996	727	649	650	645
Navicula_cryptotenelloides	0	0	0	0	0	5	98	343	584	777	919	919	749	512	341	228	140	69	42	15	2
Navicula_germanii	0	0	0	0	0	0	0	0	0	1	1	2	1	1	0	0	0	0	0	0	0
Navicula_gregaria	0	0	0	0	0	0	0	1	1	1	1	2	2	2	2	2	1	1	0	0	0
Navicula_radiosa	0	0	0	0	0	0	0	0	0	0	1	2	2	1	2	0	0	1	0	1	0
Navicula_rhynchotella	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
Navicula_rostellata	0	0	0	0	0	0	0	0	0	0	0	1	6	7	7	7	4	0	0	0	0
Navicula_slesvicensis	0	0	0	0	0	0	0	0	0	0	0	0	2	10	19	32	30	27	14	8	1
Navicula_sp603	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	2	5	1
Navicula_tripunctata	1	53	217	389	533	624	706	768	767	614	454	334	264	206	156	118	92	65	49	42	34
Navicula_veneta	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	2
Neidium_productum	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
Neidium_sp	0	0	0	0	0	0	0	0	1	1	3	2	2	3	3	2	1	0	0	0	0
Nitzschia_acidoclinata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
Nitzschia_cf	0	0	0	0	0	5	16	24	31	37	37	27	14	11	28	39	42	39	25	19	13
Nitzschia_dissipata	0	0	0	0	7	251	998	3920	10318	17202	22966	27024	28393	25804	20852	14697	9624	5985	3605	2221	1362
Nitzschia_draveillensis	0	0	0	0	0	0	0	0	0	0	0	4	11	0	0	0	0	0	0	0	0
Nitzschia_fonticola	0	0	0	0	0	0	12	76	219	441	646	860	1078	1271	1425	1528	1517	1385	1191	1025	795
Nitzschia_frustulum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	3	0
Nitzschia_gracilis	0	0	0	1	3	5	9	9	10	11	11	11	8	9	5	3	3	1	1	1	1
Nitzschia_palea	0	0	0	0	0	0	0	0	0	0	1	2	3	0	0	0	0	1	2	2	2
Nitzschia_sigmoidea	0	0	0	0	1	1	2	5	7	9	14	16	17	22	25	19	10	5	4	2	1
Nitzschia_sp	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
Petroneis_humerosa	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
Pinnularia_brebissonii	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
Pinnularia_cf	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	2	1	0	0
Placoneis_abiskoensis	0	0	0	0	0	0	0	0	0	0	0	0	0	2	6	10	10	15	10	10	12
Placoneis_clementis	0	0	0	0	0	0	0	0	0	0	1	44	78	45	45	24	27	13	5	3	3
Placoneis_elginensis	0	0	0	0	0	0	0	0	0	0	0	0	2	8	11	16	8	8	4	2	2
Planothidium_caputium	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
Planothidium_frequentissimum	0	0	0	0	0	0	0	0	0	0	0	0	2	2	0	0	0	0	0	1	0
Pseudogomphonema_kamschaticum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
Pseudostaurosira_brevistriata	0	0	1	0	4	4	2	5	4	1	4	2	1	1	0	0	1	1	1	1	0
Reimeria_sinuata	0	1	2	6	10	10	15	21	37	47	76	89	91	89	74	65	40	47	42	27	21
Sellaphora_auldreekie	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
Sellaphora_bacillum	0	0	0	0	0	2	2	2	2	3	2	1	1	0	0	0	0	0	0	0	0
Sellaphora_laevissima	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
Sellaphora_pupula	0	0	0	0	0	0	0	0	0	0	0	5	12	26	51	77	89	96	82	60	36
Seminavis_robusta	0	0	0	0	0	0	0	0	0	14	36	64	95	107	95	79	75	87	91	90	85
Staurosira_aff_construens	0	1	1	5	4	5	3	4	0	2	1	1	1	2	1	0	0	1	3	0	1
Staurosira_elliptica	0	0	0	0	0	0	0	0	0	0	0	3	5	2	1	1	0	1	1	1	0
Staurosirella_martyi	0	0	2	4	5	2	4	2	4	2	3	2	5	2	1	0	1	1	1	0	0
Staurosirella_sp	0	0	0	0	0	1	1	3	0	1	1	0	0	0	0	0	0	0	0	0	0
Stephanodiscus_minutulus	0	0	0	0	0	0	0	2	0	1	0	0	0	0	0	0	0	0	0	0	0
Stephanodiscus_neoastraea	0	0	0	0	0	1	1	2	2	3	1	0	1	1	1	0	0	0	0	0	0
Stephanodiscus_sp	0	0	1	2	5	6	9	12	13	14	14	13	10	7	4	4	3	1	0	0	0
Ulnaria_acus	0	0	0	2	12	24	34	29	22	15	13	12	9	5	1	4	4	5	3	3	1
Ulnaria_ulna	0	0	0	0	0	3	3	5	6	6	6	3	3	4	3	3	3	1	0	0	0
Ulnaria_ulna_acus	0	0	0	6	36	92	173	220	237	208	149	92	71	53	46	37	20	15	13	13	10


==> Sweden_optics.txt <==
code	name	UR_757	UR_766	UR_775	UR_38	UR_53	UR_767	UR_1	UR_26	UR_27	UR_36	UR_39	UR_756	UR_764	UR_771	UR_785	UR_787	UR_789	UR_790	UR_803	UR_SAM36A	UR_SAP45A
AAMB	Aulacoseira ambigua	0	0	0	0	0	0,0048543689	0,0048899756	0	0	0	0,0237529691	0	0	0	0	0	0,0049627792	0,0808823529	0	0	0
ABRT	Achnanthidium bioretii	0,0024096386	0	0	0	0	0	0	0	0	0,0022883295	0	0	0	0	0	0	0	0	0	0	0
ACAR	Achnanthes carissima	0	0	0	0,0049019608	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0,0024509804	0	0	0
ACHS	Achnanthes	0,0096385542	0,0023310023	0,0137931034	0	0	0	0,0073349633	0	0	0,0022883295	0,0047505938	0	0	0	0,0048780488	0	0	0,0024509804	0	0	0,0044843049
ADCA	Achnanthidium caledonicum	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
ADDA	Achnanthidium daonense	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
ADHE	Achnanthidium helveticum	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
ADKG	Achnanthidium kriegeri	0	0	0	0	0	0	0	0	0	0,0205949657	0	0	0	0	0	0,0343980344	0	0	0,4643734644	0	0
ADLS	Adlafia suchlandtii	0	0	0,0137931034	0	0	0	0,0048899756	0	0	0	0	0	0	0	0,0414634146	0	0	0,0024509804	0	0	0
ADM1	Achnanthidium minutissimum group I (m.b. <2,2µm)	0	0	0	0	0	0	0	0	0	0,8558352403	0	0	0	0	0	0,7395577396	0	0	0	0	0
ADM3	Achnanthidium minutissimum group III (m.b. >2,8µm)	0	0,1934731935	0	0	0	0	0	0,3414634146	0	0	0	0	0	0	0	0	0	0	0	0,0512333966	0,0291479821
ADMI	Achnanthidium minutissimum group II (m.b. 2,2-2,8µm)	0,4819277108	0	0,0850574713	0,3455882353	0	0	0,02200489	0	0,5266990291	0	0,4038004751	0	0	0	0,2414634146	0	0,1513647643	0,1397058824	0,3660933661	0	0
ADMS	Adlafia minuscula	0	0	0,016091954	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
ADSO	Achnanthidium subatomoides	0,0144578313	0	0,0229885057	0,0073529412	0,004784689	0	0	0,0048780488	0	0	0,0071258907	0	0	0	0	0	0,0124069479	0	0,0024570025	0	0
AKRG	Achnanthes kriegeri	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0044843049
AKRI	Amphipleura kriegeriana	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,033632287
ALFF	Achnanthes lanceolata ssp. frequentissima var. rostratiformis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0
ALIO	Achnanthes linearioides	0	0	0	0,0024509804	0	0	0,0048899756	0	0	0	0,0047505938	0	0	0	0	0	0	0,0049019608	0	0	0
AMPS	Amphora	0	0	0	0	0	0	0	0,0097560976	0	0	0	0	0	0	0	0	0	0	0	0	0
APED	Amphora pediculus	0	0,0815850816	0	0	0	0	0	0	0	0	0	0	0	0	0,0658536585	0	0	0	0	0,0834914611	0
AUAL	Aulacoseira alpigena	0	0	0	0,0098039216	0	0	0,0122249389	0	0	0	0	0	0	0	0	0	0,0124069479	0	0	0	0
AUDIsl	Aulacoseira distans s.lat.	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0,0073529412	0	0	0
AUGR	Aulacoseira granulata var. granulata	0	0	0	0	0	0	0	0	0	0	0,0095011876	0	0	0	0	0	0	0	0	0	0
AULS	Aulacoseira	0,0048192771	0	0,0091954023	0	0	0	0,0293398533	0	0	0,004576659	0	0	0	0	0,0024390244	0	0	0	0	0	0
AUPD	Aulacoseira pseudodistans	0	0	0	0	0	0	0	0	0,0048543689	0	0	0	0	0	0,0097560976	0	0	0,0049019608	0	0	0
AUSU	Aulacoseira subarctica	0	0	0	0	0	0	0	0	0	0	0,0213776722	0	0	0	0	0	0	0,1176470588	0	0	0
AUTL	Aulacoseira tenella	0	0	0	0	0	0	0	0	0,0097087379	0	0,0095011876	0	0	0	0	0	0	0,0049019608	0	0	0
AUVA	Aulacoseira valida	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0,0049627792	0,0171568627	0	0	0
BBRE	Brachysira brebissonii	0	0	0	0,0073529412	0	0	0	0	0	0	0	0	0	0,0047961631	0	0	0	0	0	0	0,125560538
BNEO	Brachysira neoexilis	0	0	0	0,0857843137	0,0023923445	0,0145631068	0	0	0,0582524272	0,0114416476	0	0	0	0	0	0	0,0248138958	0,0024509804	0,0171990172	0	0,3318385649
BPRO	Brachysira procera	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0156950673
BRCS	Brachysira	0	0	0	0	0	0	0	0	0,0218446602	0	0	0	0	0	0	0	0	0	0	0	0
CALS	Caloneis	0	0	0	0	0,004784689	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
CATE	Caloneis tenuis	0	0	0,0022988506	0	0	0	0	0	0	0	0,0047505938	0	0	0	0,0048780488	0	0	0	0	0	0
CBAC	Caloneis bacillum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
CCCP	Cyclotella cyclopuncta	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
CCEL	Cavinula cocconeiformis f. elliptica	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
CDUB	Cyclostephanos dubius	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
CEXF	Cymbella excisiformis	0	0	0	0	0	0	0	0	0	0,0091533181	0	0	0	0	0	0,027027027	0	0	0	0	0
CHBE	Chamaepinnularia begeri	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
CHME	Chamaepinnularia mediocris	0	0	0	0,0073529412	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
CHSM	Chamaepinnularia soehrensis var. muscicola	0	0	0,0045977011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
CITT	Cavinula intractata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0
CJAR	Cavinula jaernefeltii	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
CMEN	Cyclotella meneghiniana	0	0,0093240093	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
CMLF	Craticula molestiformis	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
CPED	Cocconeis pediculus	0	0,0466200466	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
CPLA	Cocconeis placentula (incl. varieties)	0,0072289157	0,2937062937	0,0183908046	0	0	0	0,0244498778	0,0219512195	0,0024271845	0	0,0023752969	0	0	0	0,0292682927	0	0	0	0	0,1062618596	0
CRTS	Craticula	0,0048192771	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
CVMO	Cavinula mollicula	0,0096385542	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0	0	0	0	0,0049019608	0	0	0
CYCL	Cyclotella	0	0	0	0	0	0	0	0	0	0,0022883295	0	0	0	0	0	0	0	0	0	0	0
DBRE	Diadesmis brekkensis	0	0	0	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0
DGEM	Didymosphenia geminata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024570025	0	0	0	0	0
DIAS	Diatoma	0	0	0	0	0	0	0,0097799511	0	0	0	0	0	0	0	0	0	0	0	0	0	0
DITE	Diatoma tenuis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024570025	0	0	0	0	0
DKUE	Denticula kuetzingii	0	0	0	0	0	0	0	0	0	0,0022883295	0	0	0	0	0	0	0	0	0	0	0
DMES	Diatoma mesodon	0	0	0,0390804598	0	0	0	0,0562347188	0	0	0	0	0	0	0	0	0,0049140049	0	0	0	0	0
DSTE	Discostella stelligera	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0,0024509804	0	0	0
EADN	Epithemia adnata	0	0	0,0114942529	0	0	0	0,1222493888	0	0	0	0	0	0	0	0	0	0,0024813896	0	0	0	0
EARC	Eunotia arcus	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
EBIL	Eunotia bilunaris var. bilunaris	0	0	0	0,0024509804	0,0215311005	0,0048543689	0	0	0	0	0	0,0506024096	0,0024390244	0,0263788969	0	0	0,017369727	0	0	0	0
EBMU	Eunotia bilunaris var. mucophila	0	0	0	0,0049019608	0	0,0048543689	0	0,0048780488	0	0	0	0	0,0048780488	0,0287769784	0	0	0	0	0	0	0,0044843049
EBOT	Eunotia botuliformis	0,0024096386	0	0	0	0	0	0	0	0,0072815534	0	0	0	0,0048780488	0	0	0	0	0	0	0	0
ECES	Encyonopsis cesatii	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0403587444
ECKR	Encyonopsis krammeri	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
ECPB	Encyonopsis perborealis	0	0	0	0,0049019608	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
EDEN	Eunotia denticulata	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0023980815	0	0	0	0	0	0	0
EDIO	Eunotia diodon	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0	0
EELE	Eunotia elegans	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
EETE	Eunotia exigua var. tenella	0	0	0	0	0	0,0291262136	0	0	0	0	0	0,0385542169	0,1365853659	0	0	0	0	0	0,0073710074	0	0
EEXI	Eunotia exigua var. exigua	0	0	0	0	0,3014354067	0,0097087379	0	0,0024390244	0	0	0	0,2168674699	0	0,0023980815	0	0	0	0	0	0	0
EFAB	Eunotia faba	0	0	0	0,0049019608	0	0,0024271845	0	0	0	0	0,0047505938	0	0	0	0	0	0,017369727	0	0,0049140049	0	0,0112107623
EFOR	Eunotia formica	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0322580645	0	0	0	0
EIMP	Eunotia implicata	0	0	0,0022988506	0,012254902	0	0,0946601942	0,0024449878	0	0,0097087379	0	0,0047505938	0	0,0292682927	0	0	0	0,0049627792	0	0	0	0
EINC	Eunotia incisa var. incisa	0	0	0	0,0098039216	0,461722488	0,1990291262	0,02200489	0,0048780488	0,0048543689	0	0,0047505938	0,6	0,1390243902	0,4436450839	0	0	0,0496277916	0,0049019608	0,0049140049	0	0
EMEI	Eunotia meisteri	0	0	0	0	0	0,036407767	0	0	0	0	0	0,0192771084	0,0390243902	0	0	0	0	0	0	0	0
EMEO	Eunotia meisterioides	0	0	0	0	0,043062201	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
EMIC	Eunotia microcephala	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0	0
EMIN	Eunotia minor	0,0096385542	0	0,0022988506	0,0024509804	0	0	0,0073349633	0,0097560976	0,0048543689	0	0	0	0	0	0	0	0,0099255583	0,0049019608	0	0	0
EMTR	Eunotia muscicola var. tridentula	0	0	0,0022988506	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
ENAE	Eunotia naegeli	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0215827338	0	0	0	0	0	0	0
ENCM	Encyonopsis microcephala	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
ENLU	Encyonema lunatum	0	0	0	0	0	0,0048543689	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
ENMF	Encyonema minutiforme	0,0048192771	0	0,0229885057	0,0024509804	0	0	0,0611246944	0	0	0	0,0071258907	0	0	0	0	0	0,0024813896	0,0024509804	0	0	0
ENMI	Encyonema minutum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024570025	0	0	0	0	0
ENNG	Encyonema neogracile var. neogracile	0	0	0	0,0024509804	0	0,0169902913	0,0073349633	0	0	0	0,0118764846	0	0,0024390244	0	0	0	0,0049627792	0,0024509804	0	0	0,0381165919
ENNT	Encyonema neogracile	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
ENRE	Encyonema reichardtii	0	0	0,0045977011	0	0	0	0	0	0	0	0	0	0	0	0,0317073171	0	0	0	0	0	0
ENSI	Encyonema simile	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
ENSP	Encyonema	0	0	0	0	0	0,0048543689	0	0	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0
ENVE	Encyonema ventricosum var. ventricosum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0
ENYM	Eunotia nymanniana	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0047961631	0	0	0	0	0	0	0
EOMI	Eolimna minima	0,0072289157	0,020979021	0,0045977011	0	0	0	0	0,0048780488	0	0	0,0118764846	0	0	0	0,1024390244	0	0	0,0073529412	0	0,0588235294	0
EORN	Entomoneis ornata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
EPEC	Eunotia pectinalis var. pectinalis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049140049	0	0
EPRA	Eunotia praerupta	0	0	0	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
EPRG	Encyonema pergracile	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
EPTR	Eunotia paludosa var. trinacria	0	0	0	0	0	0	0	0	0	0	0	0	0,0219512195	0	0	0	0	0	0	0	0
ERHO	Eunotia rhomboidea	0	0	0	0	0,028708134	0,0412621359	0	0	0	0	0	0,0240963855	0,0926829268	0,2302158273	0	0	0	0	0	0	0,0022421525
ESBM	Eolimna subminuscula	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0588235294	0
ESDI	Eunotia serra var. diadema	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
ESEP	Eunotia septentrionalis	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
ESIL	Eunotia silvahercynia	0	0	0	0	0	0,0048543689	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
ESLE	Encyonema silesiacum var. silesiacum	0,0024096386	0	0,0022988506	0,0024509804	0	0	0,0024449878	0,0097560976	0	0	0	0	0	0	0	0,0049140049	0	0	0	0	0
ESUB	Eunotia subarcuatoides	0	0	0	0	0	0	0	0	0,0024271845	0	0	0	0,0292682927	0	0	0	0	0	0	0	0
ESUM	Encyonopsis subminuta	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0,0246636771
ETEN	Eunotia tenella	0	0	0	0	0,0885167464	0	0	0,0048780488	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0
ETET	Eunotia tetraodon	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
ETRI	Eunotia tridentula	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0023980815	0	0	0	0	0	0	0
EUGR	Eunotia groenlandica	0	0	0	0	0	0	0	0	0	0	0	0	0,043902439	0	0	0	0	0	0	0	0
EULA	Eucocconeis laevis	0	0	0	0	0	0	0,0024449878	0	0	0,0091533181	0	0	0	0	0,0219512195	0	0	0	0	0	0
EUNS	Eunotia	0	0	0,0022988506	0,0049019608	0	0,0606796117	0,0146699267	0,0585365854	0,1432038835	0	0	0	0,0097560976	0,0695443645	0	0,0098280098	0	0	0	0	0
FARC	Fragilaria arcus var. arcus	0	0	0,0091954023	0	0	0	0,0073349633	0	0	0	0	0	0	0	0	0,0024570025	0	0	0,0049140049	0	0
FCAP	Fragilaria capucina var. capucina	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0	0	0	0	0	0	0
FCP1	Fragilaria capucina group 1 (b. 3-3.5 µm, alt. striae 9-14/10 µm)	0	0	0,0068965517	0	0	0	0	0	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0
FCP2	Fragilaria capucina group 2 (b. 3-3.5 µm, alt. striae 15-18/10 µm)	0,0168674699	0	0,0091954023	0,0269607843	0	0	0,0293398533	0,0024390244	0	0,0137299771	0,0023752969	0	0	0	0	0,0098280098	0,0099255583	0,0098039216	0,0024570025	0	0
FCP3	Fragilaria capucina group 3 (b. < 3 µm, alt. striae 9-14/10 µm)	0	0	0	0	0	0	0,0024449878	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
FCPGsl	Fragilaria capucina s.lat.	0,0024096386	0	0,0459770115	0	0	0	0,0268948655	0	0	0	0	0	0	0	0	0	0	0	0	0	0
FCRO	Fragilaria crotonensis	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0,0024509804	0	0	0
FCRP	Fragilaria capucina ssp. rumpens	0,0048192771	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
FCRS	Frustulia crassinervia	0	0	0	0,0024509804	0,0215311005	0,0291262136	0	0	0	0	0	0,0072289157	0,1073170732	0,0215827338	0	0	0,0024813896	0,0049019608	0,0024570025	0	0,0201793722
FCVA	Fragilaria capucina var. vaucheriae	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
FERI	Frustulia erifuga	0	0	0	0,0049019608	0,0071770335	0,0194174757	0	0	0	0	0,0047505938	0,0024096386	0,2682926829	0	0	0	0,0074441687	0,0049019608	0	0	0
FGRA	Fragilaria gracilis	0,0554216867	0	0,3218390805	0,0980392157	0	0	0,1491442543	0,0146341463	0,0291262136	0,0205949657	0,0783847981	0	0	0	0,0170731707	0,0147420147	0,1985111663	0,1446078431	0,0171990172	0	0
FMES	Fragilaria mesolepta	0	0	0	0	0	0	0	0	0	0	0,0213776722	0	0	0	0	0	0	0,0098039216	0	0	0
FNNO	Fragilaria nanoides	0	0	0	0,0024509804	0	0	0	0	0,0024271845	0,0022883295	0	0	0	0	0	0	0	0	0	0	0,0022421525
FODD	Fragilaria oldenburgioides	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0,0098039216	0	0	0
FPCY	Fragilariopsis cylindrus	0,0048192771	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
FRAS	Fragilaria	0	0	0	0	0	0,0024271845	0	0,0536585366	0,0388349515	0	0	0	0	0	0	0	0	0,012254902	0	0,0037950664	0
FRUM	Fragilaria rumpens	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
FSAP	Fistulifera saprophila	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0132827324	0
FSAX	Frustulia saxonica	0	0	0	0	0,0071770335	0,0145631068	0	0	0	0	0	0,0072289157	0	0,0527577938	0	0	0	0	0	0	0,0381165919
FTEN	Fragilaria tenera	0	0	0	0	0	0	0	0	0,0072815534	0,0022883295	0,0071258907	0	0	0	0	0	0	0	0	0	0
FVIR	Fragilaria virescens	0	0	0	0	0	0	0,0073349633	0	0	0	0	0	0	0	0	0	0	0	0	0	0
GACC	Geissleria acceptata	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0,0024390244	0	0	0	0	0	0
GANG	Gomphonema angustatum	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
GCLA	Gomphonema clavatum	0	0	0	0,0073529412	0	0	0,0195599022	0	0	0	0	0	0	0	0	0	0,0372208437	0,0024509804	0	0	0
GCLAsl	Gomphonema clavatum s.lat.	0	0	0,0091954023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
GCOR	Gomphonema coronatum	0	0	0	0,0049019608	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0,0022421525
GDUP	Gomphonema duplipunctatum	0	0	0,0022988506	0	0	0	0,0195599022	0	0	0	0	0	0	0	0	0	0	0	0	0	0
GEXL	Gomphonema exilissimum	0	0,0046620047	0	0,0294117647	0	0,0655339806	0,0122249389	0	0,0194174757	0	0,0308788599	0	0	0	0	0	0,017369727	0,0882352941	0,0147420147	0	0
GHEB	Gomphonema hebridense	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024813896	0	0	0	0,0044843049
GLAT	Gomphonema lateripunctatum	0	0	0	0	0	0	0	0	0	0,0091533181	0	0	0	0	0	0,0147420147	0	0	0	0	0
GMIC	Gomphonema micropus	0,0024096386	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
GMIS	Gomphonema minusculum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0099255583	0	0	0	0
GOCU	Gomphonema occultum	0	0	0	0	0	0	0	0	0	0,004576659	0	0	0	0	0	0,0098280098	0	0	0	0	0
GOLD	Gomphonema olivaceoides	0	0,0023310023	0	0	0	0	0	0	0	0,0022883295	0	0	0	0	0,0024390244	0,0147420147	0	0	0	0	0
GOLI	Gomphonema olivaceum	0	0,027972028	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
GOMS	Gomphonema	0	0,0046620047	0	0,0049019608	0	0	0	0	0,0315533981	0	0	0	0	0	0	0	0	0	0	0	0
GPAR	Gomphonema parvulum	0,0289156627	0,006993007	0	0	0	0	0	0,0146341463	0	0	0,054631829	0	0	0	0,0292682927	0	0	0,0343137255	0	0,0113851992	0
GPLI	Gomphosphenia lingulatiformis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
GPTA	Gomphosphenia tackei	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
GPUMsl	Gomphonema pumilum s.lat.	0	0,1282051282	0	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0
GPVL	Gomphonema parvulius	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
GTRU	Gomphonema truncatum	0	0,006993007	0	0	0	0	0,0024449878	0	0	0	0	0	0	0	0	0	0	0,0073529412	0	0	0
HCOX	Hippodonta coxiae	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
KALA	Karayevia laterostrata	0	0	0,0022988506	0	0	0	0	0,012195122	0	0	0	0	0	0	0,056097561	0	0	0	0	0	0
KASU	Karayevia suchlandtii	0,0072289157	0	0,016091954	0,0049019608	0	0	0,0048899756	0,0073170732	0	0	0	0	0	0	0,0390243902	0	0,0024813896	0,0073529412	0	0	0
KCLE	Karayevia clevei	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0
KOPA	Kobayasiella parasubtilissima	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0047961631	0	0	0	0	0	0	0,0717488789
KOSU	Navicula subtilissima	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
LHUN	Lemnicola hungarica	0	0,0023310023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
LMUT	Luticola cf. mutica	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0075901328	0
MAAL	Mayamaea atomus var. alcimonica	0,0072289157	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0
MAFO	Mayamaea fossalis var. fossalis	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
MAPE	Mayamaea atomus var. permitis	0	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0	0,0024390244	0	0	0	0	0,0208728653	0
MCCO	Meridion circulare var. constrictum	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0	0	0	0	0	0	0
MCIR	Meridion circulare var. circulare	0	0	0,016091954	0	0	0	0,0684596577	0	0	0	0	0	0	0	0	0	0	0	0	0,0018975332	0
MNAU	Microcostatus naumannii	0	0	0	0	0	0,0169902913	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
MVAR	Melosira varians	0	0,020979021	0	0	0	0	0	0	0	0	0,0118764846	0	0	0	0	0	0	0,0245098039	0	0,0056925996	0
NACD	Nitzschia acidoclinata	0	0	0,0390804598	0	0	0	0,0048899756	0	0	0,0022883295	0,0118764846	0	0	0	0	0	0	0,0049019608	0,0024570025	0	0,0022421525
NAMP	Nitzschia amphibia	0	0,0023310023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NANT	Navicula antonii	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0073170732	0	0	0	0	0,0056925996	0
NAS1	Navicula SWF 2_4 T. 30:32-35	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
NASP	Navicula	0,0096385542	0	0	0	0	0,0024271845	0	0,0024390244	0	0	0	0	0	0	0	0	0	0	0	0,0208728653	0
NBAV	Nitzschia bavarica	0	0	0,0022988506	0,0073529412	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NCPL	Nitzschia capitellata	0,0024096386	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0	0	0	0	0	0	0	0
NCRY	Navicula cryptocephala	0,0313253012	0	0,0022988506	0	0	0	0,0048899756	0,0292682927	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0
NCTE	Navicula cryptotenella	0,0192771084	0,020979021	0	0	0	0	0	0,0097560976	0	0	0	0	0	0	0,0341463415	0	0	0	0	0	0
NDIF	Navicula difficillima	0,0024096386	0	0,0114942529	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NDIS	Nitzschia dissipata	0,0192771084	0,0023310023	0	0	0	0	0	0,0146341463	0	0	0	0	0	0	0,0268292683	0	0	0	0	0,0037950664	0
NDMU	Naviculadicta multiconfusa	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
NEHC	Neidium hercynicum	0	0	0	0	0	0	0	0	0	0	0	0,0096385542	0	0	0	0	0	0	0	0	0
NELO	Naviculadicta elorantana	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NEXI	Navicula exilis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0
NFES	Navicula festiva	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NFON	Nitzschia fonticola var. fonticola	0,0096385542	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
NGER	Navicula germainii	0	0	0	0	0	0	0	0,012195122	0	0	0	0	0	0	0	0	0	0	0	0	0
NGRE	Navicula gregaria	0,0096385542	0	0	0	0	0	0	0,0219512195	0	0	0	0	0	0	0	0	0	0	0	0,1290322581	0
NHMD	Navicula heimansioides	0	0	0	0,0049019608	0	0,0024271845	0	0	0	0	0,0047505938	0	0	0	0	0	0,0024813896	0,012254902	0	0	0
NHOM	Nitzschia homburgiensis	0,0024096386	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NIBR	Nitzschia bryophila	0	0	0	0	0	0	0,0024449878	0	0	0	0	0	0	0	0	0	0,0024813896	0	0	0	0
NIFR	Nitzschia frustulum var. frustulum	0	0	0	0	0	0	0	0,0097560976	0	0	0	0	0	0	0	0	0	0	0	0	0
NIGR	Nitzschia gracilis	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049019608	0	0	0
NIME	Nitzschia media	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
NIPM	Nitzschia perminuta	0	0	0	0	0	0	0,0097799511	0	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0
NIPU	Nitzschia pusilla	0,0096385542	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NLAN	Navicula lanceolata	0,0168674699	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0	0	0	0	0	0	0,0303605313	0
NLSA	Nitzschia levidensis var. salinarum	0,0048192771	0	0	0	0	0	0	0,0487804878	0	0	0	0	0	0	0	0	0	0	0	0	0
NNOT	Navicula notha	0,0192771084	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NPAD	Nitzschia palea var. debilis	0,0072289157	0	0	0,0024509804	0	0	0	0,0146341463	0	0	0,0332541568	0	0	0	0	0	0	0,0147058824	0	0	0
NPAE	Nitzschia paleacea	0	0	0,0068965517	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NPAL	Nitzschia palea var. palea	0,0144578313	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0,0037950664	0
NPSF	Nitzschia pseudofonticola	0,0024096386	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NRAD	Navicula radiosa	0	0	0,0045977011	0	0	0	0,0048899756	0	0,0048543689	0	0	0	0	0	0	0	0	0	0	0	0
NRCH	Navicula reichardtiana	0	0	0	0	0	0	0	0,0341463415	0	0	0	0	0	0	0	0	0	0	0	0,009487666	0
NRHY	Navicula rhynchocephala	0,0072289157	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NSEM	Navicula seminulum	0	0,0023310023	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0,0024390244	0	0	0	0	0	0
NSMM	Navicula schmassmannii	0	0	0,0045977011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049019608	0	0	0
NSOC	Nitzschia sociabilis	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
NSUA	Nitzschia subacicularis	0	0	0	0	0	0	0	0	0	0	0,0095011876	0	0	0	0	0	0	0,0024509804	0	0	0
NTEN	Navicula tenelloides	0,0024096386	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NTPT	Navicula tripunctata	0	0,041958042	0	0	0	0	0	0	0	0	0	0	0	0	0,012195122	0	0	0	0	0,0075901328	0
NTRV	Navicula trivialis	0	0,0023310023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NTUB	Nitzschia tubicola	0,0048192771	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0	0	0	0
NUIF	Nupela impexiformis	0	0	0	0,0049019608	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
NUPS	Nupela	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
NVDI	Naviculadicta litos	0	0	0	0,012254902	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
NVIP	Navicula vilaplanii	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
NVUM	Naviculadicta umbra	0	0	0	0	0	0	0	0	0	0	0,0118764846	0	0	0	0	0	0	0,0049019608	0	0	0
NZAB	Nitzschia abbreviata 	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0056925996	0
NZAL	Nitzschia alpina	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0403587444
NZSS	Nitzschia	0,0120481928	0	0,0022988506	0	0	0	0	0,0170731707	0	0	0	0	0	0	0	0	0	0	0	0	0,0224215247
NZSU	Nitzschia supralitorea	0,0361445783	0	0	0	0	0	0	0,0365853659	0	0	0	0	0	0	0	0	0	0	0	0	0
PABD	Psammothidium abundans	0	0	0	0	0	0	0	0	0,0097087379	0	0	0	0	0	0	0	0	0	0	0	0
PALT	Psammothidium altaicum	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
PCYC	Planothidium cyclophorum	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0
PDID	Psammothidium didymum	0	0	0,0022988506	0,0073529412	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0,0024813896	0,0049019608	0	0	0
PDSL	Pinnularia divergens var. sublinearis	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0167865707	0	0	0	0	0	0	0
PFIB	Peronia fibula	0	0	0	0	0,004784689	0,0097087379	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
PINS	Pinnularia	0	0	0	0	0	0,0048543689	0	0	0	0	0,0023752969	0	0	0	0	0	0,0124069479	0	0	0	0,0022421525
PLFR	Planothidium frequentissimum	0,0072289157	0	0	0	0	0	0	0,0170731707	0	0	0	0	0	0	0,0487804878	0	0	0	0	0,0815939279	0
PLVD	Psammothidium levanderi	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049019608	0	0	0
PMIC	Pinnularia microstauron var. microstauron	0	0	0	0	0	0,0024271845	0	0	0	0	0	0,0024096386	0	0	0	0	0	0	0	0	0
PPSC	Pseudostaurosira parasitica var. subconstricta	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0,0049019608	0	0	0
PRAD	Puncticulata radiosa	0	0	0	0	0	0	0	0	0,0169902913	0	0	0	0	0	0	0	0	0	0	0	0
PRHB	Pinnularia rhombarea	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0049627792	0	0	0	0
PROS	Psammothidium rossii	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
PSAT	Achnanthes subatomoides	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0022421525
PSCA	Pinnularia subcapitata var. subcapitata	0	0	0	0	0	0,0048543689	0	0	0	0	0	0	0,0048780488	0	0	0	0,0049627792	0	0	0	0
PSEL	Pinnularia subcapitata var. elongata	0	0	0	0	0	0	0	0	0	0	0	0,0024096386	0	0,0623501199	0	0	0	0	0	0	0
PSSE	Pseudostaurosira elliptica	0	0	0	0	0	0	0,0097799511	0	0	0	0	0	0	0	0	0	0	0	0	0	0
PSTW	Planothidium stewartii	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
PTIR	Pinnularia tirolensis var. tirolensis	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
PTLA	Planothidium lanceolatum	0,0048192771	0	0	0	0	0	0,0024449878	0,0073170732	0	0	0	0	0	0	0	0	0	0	0	0	0
PTOE	Planothidium oestrupii	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
PTPE	Planothidium peragallii	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
RABB	Rhoicosphenia abbreviata	0	0,0745920746	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,2618595825	0
RANA	Rossithidium anastasiae	0	0	0	0	0	0	0	0	0,0048543689	0	0	0	0	0	0	0	0	0	0	0	0
RNOD	Rossithidium nodosum	0	0	0	0,0049019608	0	0	0	0	0	0	0	0	0	0	0	0,0024570025	0	0	0,0614250614	0	0
RPET	Rossithidium petersenii	0	0	0,0183908046	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
RPUS	Rossithidium pusillum	0	0	0,0275862069	0,0392156863	0	0	0,0171149144	0	0,0072815534	0,0022883295	0,0118764846	0	0	0	0,0097560976	0,0024570025	0,1364764268	0	0	0	0
RSIN	Reimeria sinuata	0	0	0	0	0	0	0	0,012195122	0	0	0	0	0	0	0,0146341463	0	0	0	0	0	0
SBKU	Surirella brebissonii var. kuetzingii	0,043373494	0	0	0	0	0	0	0,0268292683	0	0	0	0	0	0	0	0	0	0	0	0,0170777989	0
SBRV	Staurosira brevistriata	0	0	0	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0,0073529412	0	0	0
SCBI	Staurosira construens var. binodis	0	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
SCEX	Staurosira construens var. exigua	0	0	0	0	0	0	0	0	0	0	0,0023752969	0	0	0	0	0	0	0	0	0	0
SCON	Staurosira construens var. construens	0	0	0	0,0073529412	0	0	0	0	0	0	0	0	0	0	0	0	0,0148883375	0	0	0	0
SEAL	Sellaphora alastos	0	0	0	0,0024509804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
SEXG	Stauroforma exiguiformis	0	0	0,0022988506	0,0049019608	0	0,0024271845	0	0	0,0048543689	0	0,0142517815	0	0,0048780488	0	0	0	0	0,012254902	0	0	0
SHAN	Stephanodiscus hantzschii	0,0024096386	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
SLIN	Surirella linearis var. linearis	0	0	0	0	0	0	0	0	0,0024271845	0	0	0	0	0	0	0	0	0	0	0	0
SPUP	Sellaphora pupula	0,0024096386	0	0	0	0	0	0	0	0	0	0,0047505938	0	0	0	0	0	0	0	0	0	0
SRPI	Staurosira pinnata var. pinnata	0	0	0,124137931	0,0098039216	0	0	0,119804401	0	0	0,0137299771	0,0332541568	0	0	0	0,0073170732	0	0,0074441687	0,0245098039	0	0	0
SSVE	Staurosira venter	0	0	0,0206896552	0,0196078431	0	0,0024271845	0,0171149144	0	0	0	0,026128266	0	0	0	0,0024390244	0	0,0347394541	0,0465686275	0	0	0
STAU	Stauroneis	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0	0	0	0,0024509804	0	0	0
STCU	Stenopterobia curvula	0	0	0	0	0	0	0,0048899756	0	0	0	0	0	0	0	0	0	0	0	0	0	0
STHE	Stauroneis thermicola	0,0024096386	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0	0,0073170732	0	0	0	0	0	0
STKR	Stauroneis kriegeri	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0048780488	0	0	0	0	0	0
SUMI	Surirella minuta	0,0024096386	0	0	0	0	0	0	0,0024390244	0	0	0	0	0	0	0	0	0	0	0	0	0
TANG	Nitzschia angustata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0044843049
TFEN	Tabellaria fenestrata	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0073529412	0	0	0
TFLO	Tabellaria flocculosa	0	0	0,0114942529	0,1421568627	0,0023923445	0,2597087379	0,0122249389	0	0,0048543689	0,0068649886	0	0,0192771084	0,0536585366	0,0023980815	0	0,0909090909	0,0868486352	0,0294117647	0,0221130221	0	0,0986547085
TGLA	Tetracyclus glans	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0099255583	0	0	0	0
TQUA	Tabellaria quadriseptata	0	0	0	0	0	0	0	0	0	0	0	0	0	0,0023980815	0	0	0	0,0024509804	0	0	0
UDAN	Ulnaria danica	0	0	0	0,0024509804	0	0	0,02200489	0	0	0	0	0	0	0	0	0,0098280098	0	0	0	0	0
ULNS	Ulnaria	0	0	0	0	0	0	0	0	0,0072815534	0	0	0	0	0	0	0	0	0	0	0	0
UNID	unidentified Bacillariophyte taxa	0	0	0	0	0	0,0145631068	0	0,0048780488	0	0	0,0095011876	0	0	0	0	0	0	0,0073529412	0	0	0
(tom)	(tom)	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> UR_757_compare.txt <==
Taxon 	 Diagno 	 Mothur
Acanthoceras_sp.	0	148
Achnanthidium_helveticum	29	130
Achnanthidium_minutissimum	278	153
Achnanthidium_saprophilum	0	1
Amphora_ovalis	3844	1611
Amphora_pediculus	1	2
Ardissonea_baculus	0	1
Ardissonea_fulgens	0	2
Asterionella_formosa	6	0
Aulacoseira_ambigua	1	1
Bellerochea_malleus	0	1
Biremis_sp.	0	2
Caloneis_amphisbaena	88	1
Caloneis_lewisii	0	40
Caloneis_silicula	282	133
Coscinodiscus_jonesianus	0	1
Craticula_buderi	0	83
Craticula_cuspidata	1	144
Cyclotella_atomus	0	13
Cyclotella_meneghiniana	44994	29862
Cyclotella_striata	0	1
Cylindrotheca_closterium	34	50
Cymbella_aspera	0	36
Cymbella_baicalensis	13	53
Cymbella_excisa	0	4
Cymbella_lanceolata	0	49
Cymbella_proxima	0	2
Cymbella_stuxbergii	0	1
Cymbella_tumida	36	26195
Cymbopleura_sp.	0	1
Diatoma_tenuis	0	24
Diatoma_tenuis_monoliformis	23	0
Didymosphenia_dentata	0	3
Didymosphenia_geminata	1	14
Dimeregramma_cf._dubium	0	19
Diploneis_subovalis	5	15
Discostella_pseudostelligera	2	114
Discostella_sp	79	0
Discostella_sp.	0	33
Ditylum_intricatum	0	8
Ellerbeckia_sp.	0	22
Encyonema_minutum	67	577
Encyonema_silesiacum	0	83
Eolimna_subminuscula	72	344
Eunotia_bilunaris	0	1
Eunotia_glacialis	86	395
Eunotia_minor	5	563
Eunotia_pectinalis	795	127
Fallacia_monoculata	0	23
Fallacia_pygmaea	0	34
Fragilaria_aff_crotonensis	25	0
Fragilaria_capucina204	15	0
Fragilaria_capucina_var._capucina	0	30
Fragilaria_parva587	1	0
Fragilaria_rumpens	0	126
Fragilaria_rumpens128	1	0
Fragilaria_rumpens80	12	0
Fragilaria_rumpens_gracilis44	49	0
Fragilaria_tenuistriata	0	1
Fragilaria_tenuistriata726	1	0
Fragilaria_vaucheriae	0	45
Frustulia_aotearoa	0	9
Frustulia_crassinervia	3	0
Frustulia_crassinervia/saxonica_complex	0	2
Frustulia_erifuga	1	0
Geissleria_decussis	0	18
Gomphonema_affine	0	3
Gomphonema_bourbonense	0	426
Gomphonema_carolinense	0	16
Gomphonema_intricatum_var._vibrio	0	6
Gomphonema_narodoense	0	1
Gomphonema_parvulum	80	54
Gomphonema_rosenstockianum	2	47
Gomphonema_sp	1	0
Gomphonema_sp.	0	10
Gomphonema_subclavatum	1	0
Gomphonema_subclavatum_var._commutatum	0	1
Gyrosigma_acuminatum	52	75
Helicotheca_tamesis	1	3
Lemnicola_hungarica	0	1
Licmophora_sp.	0	51
Mayamaea_permitis	55	52
Navicula_capitatoradiata	0	28
Navicula_cryptocephala	0	1
Navicula_gregaria	104	35
Navicula_lanceolata	620	237
Navicula_radiosa	576	293
Navicula_ramosissima	0	13
Navicula_salinicola	54	2
Navicula_slesvicensis	71	65
Navicula_sp.	0	102
Navicula_sp603	1	0
Navicula_veneta	1	1
Neidium_affine	0	3
Neidium_sp	40	0
Neidium_sp.	0	55
Nitzschia_acidoclinata	57	57
Nitzschia_capitellata	0	71
Nitzschia_cf._pusilla	0	10
Nitzschia_dissipata	495	0
Nitzschia_dissipata_var._media	0	188
Nitzschia_draveillensis	0	472
Nitzschia_dubiiformis	0	1
Nitzschia_filiformis	0	1
Nitzschia_inconspicua	0	3
Nitzschia_inconspicua109	25	0
Nitzschia_palea	13	3
Nitzschia_sp	136	0
Nitzschia_sp.	0	110
Nitzschia_tubicola	31	74
Odontella_mobiliensis	0	1
Palmerina_hardmaniana	0	1
Petroneis_humerosa	23	0
Pinnularia_acrosphaeria	0	169
Pinnularia_acuminata	1	0
Pinnularia_borealis_var._borealis	0	4
Pinnularia_brebissonii	1	339
Pinnularia_cf	24	0
Pinnularia_cf._isselana	0	18
Pinnularia_cf._marchica	0	15
Pinnularia_cf._microstauron	0	1
Pinnularia_gibba	50	59
Pinnularia_grunowii	40	190
Pinnularia_microstauron	0	2
Pinnularia_neomajor	1	0
Pinnularia_parvulissima	0	10
Pinnularia_sp	71	0
Pinnularia_sp.	0	177
Pinnularia_subanglica	0	402
Pinnularia_subcommutata	15	5
Pinnularia_subgibba	0	38
Pinnularia_termitina	0	3
Placoneis_abiskoensis	0	156
Placoneis_clementis	0	255
Placoneis_constans	0	1
Placoneis_elginensis	4	5
Placoneis_paraelginensis	0	47
Planothidium_frequentissimum	36	21
Planothidium_lanceolatum	43	22
Porosira_glacialis	0	1
Pseudostriatella_pacifica	0	2
Reimeria_sinuata	67	77
Rossia_sp.	0	4
Roundia_cardiophora	0	4
Scoliopleura_peisonis	0	49
Sellaphora_auldreekie	1	119
Sellaphora_bacillum	0	804
Sellaphora_blackfordensis	1	0
Sellaphora_laevissima	0	8
Sellaphora_minima	0	1
Sellaphora_pupula	33164	5708
Sellaphora_seminulum	29	62
Stauroneis_phoenicenteron	3	3
Stauroneis_schmidiae	3	1
Staurosira_construens	0	47
Staurosira_venter	108	0
Striatella_unipunctata	0	4
Surirella_655	1	0
Surirella_662	1	0
Surirella_sp.	0	16
Tabellaria_flocculosa	4	1
Thalassiosira_conferta	1	3
Thalassiosira_gessneri	0	14
Thalassiosira_nodulolineata	1	3
Thalassiosira_pseudonana	0	1
Tryblionella_apiculata	38	0
Ulnaria_ulna	0	1338
Ulnaria_ulna_acus	619	0
Urosolenia_eriensis	0	2


==> UR_757_compare_genera.txt <==
Genus	diagno	mothur
Acanthoceras	0	148
Achnanthidium	307	284
Amphora	3845	1613
Ardissonea	0	3
Asterionella	6	0
Aulacoseira	1	1
Bellerochea	0	1
Biremis	0	2
Caloneis	370	174
Coscinodiscus	0	1
Craticula	1	227
Cyclotella	44994	29876
Cylindrotheca	34	50
Cymbella	49	26340
Cymbopleura	0	1
Diatoma	23	24
Didymosphenia	1	17
Dimeregramma	0	19
Diploneis	5	15
Discostella	81	147
Ditylum	0	8
Ellerbeckia	0	22
Encyonema	67	660
Eolimna	72	344
Eunotia	886	1086
Fallacia	0	57
Fragilaria	104	202
Frustulia	4	11
Geissleria	0	18
Gomphonema	84	564
Gyrosigma	52	75
Helicotheca	1	3
Lemnicola	0	1
Licmophora	0	51
Mayamaea	55	52
Navicula	1427	777
Neidium	40	58
Nitzschia	757	990
Odontella	0	1
Palmerina	0	1
Petroneis	23	0
Pinnularia	203	1432
Placoneis	4	464
Planothidium	79	43
Porosira	0	1
Pseudostriatella	0	2
Reimeria	67	77
Rossia	0	4
Roundia	0	4
Scoliopleura	0	49
Sellaphora	33195	6702
Stauroneis	6	4
Staurosira	108	47
Striatella	0	4
Surirella	2	16
Tabellaria	4	1
Thalassiosira	2	21
Tryblionella	38	0
Ulnaria	619	1338
Urosolenia	0	2


==> leman_optics.txt <==
Species	L1	L2	L3	L4	L5	L6	L7	L8	L9	L10
Achnanthidium_catenatum	4.45544554455446	7.17821782178218	4.21836228287841	1.97530864197531	0.742574257425743	2.40963855421687	0.491400491400491	0	0.5	0
Achnanthidium_eutrophilum	0.495049504950495	0	0.744416873449132	0	1.48514851485149	0.481927710843374	0.491400491400491	0.485436893203883	0	0.495049504950495
Achnanthidium_minutissimum	23.019801980198	34.4059405940594	19.106699751861	32.0987654320988	36.1386138613861	29.3975903614458	20.3931203931204	10.9223300970874	11.25	3.46534653465347
Achnanthidium_pyrenaicum	0	0.495049504950495	0	0	0	0	0	0	0	0
Achnanthidium_straubianum	0	1.48514851485149	0.992555831265509	0.493827160493827	2.72277227722772	3.85542168674699	0.982800982800983	0	0.5	2.47524752475248
Amphora_copulata	0	0	0	0	0	0.963855421686747	0	0	0	1.23762376237624
Amphora_pediculus	20.2970297029703	20.2970297029703	39.2059553349876	20.7407407407407	19.5544554455446	5.06024096385542	5.65110565110565	11.1650485436893	13.75	12.3762376237624
Caloneis_bacillum	0	0.247524752475248	0	0	0	0	0	0	0	0
Cocconeis_euglypta	0	0	0	0.246913580246914	0.247524752475248	0.481927710843374	0	0	1	1.23762376237624
Cocconeis_neothumensis	0	0	0	0	0.247524752475248	0	0	0	0.25	0
Cocconeis_pediculus	0	0	0	0.493827160493827	0.495049504950495	0	0	0.242718446601942	0	0.99009900990099
Cocconeis_placentula_var._placentula	0	0	0	0.493827160493827	0	0	0	0	0	0
Cocconeis_pseudolineata	0.247524752475248	0	0	0	0	0	0	0	0	0
Cyclostephanos_dubius	0	0	0	0	0	0	0	0	0	0.247524752475248
Cyclotella_cyclopuncta	1.23762376237624	0.99009900990099	0	0.246913580246914	0	0	0.491400491400491	0.242718446601942	0.5	0
Cymatopleura_solea_var._solea	0	0.247524752475248	0	0	0	0	0	0	0	0
Cymbella_excisa_var._excisa	0.495049504950495	4.20792079207921	0.992555831265509	2.46913580246914	2.22772277227723	1.92771084337349	0	0.242718446601942	0	0.247524752475248
Cymbella_lanceolata_var._lanceolata	0	0	0	0	0	0.240963855421687	0	0	0	0
Diatoma_ehrenbergii	0	0	0	5.4320987654321	0	1.68674698795181	7.61670761670762	9.22330097087379	26	20.2970297029703
Diatoma_vulgaris	0	0	0	0.493827160493827	0	0	0	0	0	0
Discostella_pseudostelligera	0	0	0	0	0	0	0	0.242718446601942	0	0
Encyonema_caespitosum	0.99009900990099	0.247524752475248	0.496277915632754	0	0	0	0.737100737100737	0.242718446601942	0.75	0.247524752475248
Encyonema_minutum	2.47524752475248	1.23762376237624	5.70719602977668	0	0.99009900990099	2.40963855421687	3.19410319410319	1.21359223300971	0	1.48514851485149
Encyonema_prostratum	0.495049504950495	0.247524752475248	0	0	0	0	0.491400491400491	0	0.25	0
Encyonema_reichardtii	0.495049504950495	0	0	0	0	0	0	0	0	0
Encyonema_silesiacum	0	0.247524752475248	0	0	0	0.963855421686747	1.22850122850123	0	0	1.98019801980198
Encyonema_ventricosum	0	0	0	0	0	0	0.491400491400491	0	0	0
Encyonopsis_minuta	5.44554455445545	6.43564356435644	2.72952853598015	7.16049382716049	11.8811881188119	0.481927710843374	0.245700245700246	0.970873786407767	0.25	0.495049504950495
Encyonopsis_subminuta	1.98019801980198	2.22772277227723	5.21091811414392	8.39506172839506	6.18811881188119	9.63855421686747	1.47420147420147	0.485436893203883	1	2.22772277227723
Epithemia_adnata	0.247524752475248	0	0	0	0	0	0	0	0	0
Fragilaria_capucina_var._vaucheriae	0	0	0	0	0	0.963855421686747	0	0	0	0
Fragilaria_perminuta	17.0792079207921	0.742574257425743	1.48883374689826	0	0	1.92771084337349	0.491400491400491	0.970873786407767	0.75	0
Geissleria_decussis	0.247524752475248	0	0	0	0	0	0	0	0	0
Gomphonema_micropumilum	1.48514851485149	0	0	0	0	0	0.737100737100737	0	0	0
Gomphonema_olivaceoides	0	0	0	0	0	0	1.22850122850123	0	0	0
Gomphonema_olivaceolacuum	0	0	0	0	0	0.481927710843374	0.737100737100737	0	0	0
Gomphonema_olivaceum_var._olivaceum	0.495049504950495	0.247524752475248	0	0.493827160493827	0	0.240963855421687	3.68550368550369	0	0	0
Gomphonema_pumilum	0	1.48514851485149	0	0	0	2.16867469879518	0.491400491400491	0.970873786407767	0.5	0.495049504950495
Gomphonema_tergestinum	0	0.495049504950495	0.496277915632754	0	0	3.37349397590361	0.982800982800983	0	0	0
Navicula_antonii	0	0	0	0	0	0	0	0	0.25	0.742574257425743
Navicula_associata	0	0	0	0	0	0	0	0	0.5	0
Navicula_cari	0	0	0	0	0.247524752475248	0	0	0	0	0
Navicula_cryptotenella	6.68316831683168	12.1287128712871	3.2258064516129	8.39506172839506	8.16831683168317	4.81927710843374	0.491400491400491	5.8252427184466	4.75	4.7029702970297
Navicula_cryptotenelloides	4.7029702970297	0	4.96277915632754	1.48148148148148	0.742574257425743	0	0.491400491400491	0	0.5	0.247524752475248
Navicula_gregaria	0	0	0	0	0	0	0	0	0.5	0
Navicula_jakovljevicii	0	0	0	0	0	0	0	0	0.5	0
Navicula_oppugnata	0	0	0	0	0	0	0	0	0	0.495049504950495
Navicula_radiosafallax	0.742574257425743	0.495049504950495	0.496277915632754	0	0	0.240963855421687	0	0	0.5	0
Navicula_reichardtiana_var._reichardtiana	0	0.247524752475248	0	0	0.99009900990099	3.13253012048193	3.19410319410319	1.45631067961165	1.25	2.47524752475248
Navicula_splendicula	0	0	0	0	0	0.481927710843374	0	0	0	0
Navicula_tripunctata	0	0.247524752475248	0	1.23456790123457	0	0	0.491400491400491	0	1.5	0.247524752475248
Navicula_utermoehlii	0.99009900990099	2.22772277227723	1.48883374689826	0.493827160493827	0.495049504950495	0	0.491400491400491	0.485436893203883	1	1.98019801980198
Naviculadicta_seminulum	0.495049504950495	0	0	0	0	0	0	0	0	0
Nitzschia_dissipata_var._dissipata	0	0.247524752475248	1.73697270471464	0.246913580246914	0.247524752475248	13.0120481927711	24.0786240786241	22.0873786407767	15.25	18.5643564356436
Nitzschia_fonticola	0.99009900990099	0.495049504950495	0.496277915632754	0	0.495049504950495	5.06024096385542	16.2162162162162	24.7572815533981	9.5	12.6237623762376
Nitzschia_heufleriana	0	0	0	0	0	0	0	0.970873786407767	0.25	0.495049504950495
Nitzschia_lacuum	0.99009900990099	0.742574257425743	1.73697270471464	2.96296296296296	1.48514851485149	2.65060240963855	1.71990171990172	1.94174757281553	3.25	1.48514851485149
Nitzschia_palea	0	0	0	0	0	0	0	0.242718446601942	0	0
Nitzschia_palea_var._debilis	0	0	0	0	0	0	0	0	0	0.742574257425743
Nitzschia_paleacea	0	0	0	0	0	0	0	0	0	0.247524752475248
Nitzschia_sigmoidea	0	0	0	0	0	0	0	0	0.25	0
Nitzschia_sociabilis	0	0	0	0	0	0.240963855421687	0	0	0	0
Planothidium_rostratum	0	0	0.496277915632754	0	0	0	0.245700245700246	0.242718446601942	0	0
Pseudostaurosira_brevistriata	0	0	0	0.987654320987654	0.742574257425743	0.481927710843374	0	0.242718446601942	0.5	0
Sellaphora_minima	0	0	1.98511166253102	0	0	0	0	0	0.25	0.495049504950495
Simonsenia_delognei	0	0	0.496277915632754	0	0.247524752475248	0	0	0.242718446601942	1.5	0
Staurosira_construens	0.99009900990099	0	0	0	2.97029702970297	0	0	2.9126213592233	0	1.48514851485149
Staurosira_oldenburgiana	1.23762376237624	0	0.992555831265509	2.46913580246914	0	0	0	0.242718446601942	0	0.247524752475248
Staurosira_pinnata	0	0	0	0.493827160493827	0.247524752475248	0.481927710843374	0	0	0.25	0
Staurosira_venter	0	0	0.496277915632754	0	0	0	0	0	0	0
Stephanodiscus_alpinus	0	0	0	0	0	0	0	0	0	0.247524752475248
Stephanodiscus_minutulus	0	0	0	0	0	0	0	0.242718446601942	0.5	1.73267326732673
Stephanodiscus_neoastraea	0	0	0	0	0	0	0	0	0	0.495049504950495
Tabellaria_flocculosa	0	0	0	0	0	0.240963855421687	0.245700245700246	0.485436893203883	0	0.247524752475248
Ulnaria_ulna_var._acus	0.495049504950495	0	0	0	0	0	0	0	0	0

